Whitening Inverts the Hierarchy: What the Norm of a Whitened Embedding Measures

Whitening a foundation-model embedding and using its squared norm as a training-free likelihood surrogate is motivated by the observation that whitened coordinates often appear approximately standard normal. We show that this observation follows from the projection central limit theorem and therefore does not imply a Gaussian joint distribution. Across multiple encoders and three training objectives, we find systematic over-dispersion of the whitened radius relative to the Gaussian reference, including against distributional clones with identical mean and covariance. We further show that the commonly reported agreement between empirical and theoretical norm statistics is an algebraic consequence of in-sample whitening and does not constitute evidence for Gaussianity. We identify the mechanism behind this behavior: whitening reverses the encoder's spectral hierarchy, shifting the contribution to the squared norm toward near-degenerate directions that encode predominantly noise. In these directions, the dominant variability is governed by a single input-dependent scale. We estimate this scale from two moments and use it to predict, without additional free parameters, the cross-dependence between disjoint spectral halves. These results indicate that the squared whitened norm is better interpreted as a Mahalanobis measure of semantic atypicality than as a log-likelihood. This interpretation explains both its practical effectiveness and its calibration failures: the statistic can rank and detect atypical samples consistently with nonparametric density estimates and across encoders trained with different objectives, while Gaussian tail thresholds can be inaccurate by orders of magnitude. etc.

==> atypicality.dat <==
radius knn rawnorm
23.2159 0.16936 18.9676
26.4984 0.16441 18.7684
26.7481 0.28518 18.7627
26.1200 0.23067 20.2130
24.7579 0.15168 20.4478
29.6630 0.28066 19.5158
30.0240 0.23634 20.0113
24.2853 0.18232 19.3217
26.9791 0.25265 18.8150
28.2261 0.26173 18.5209
35.4461 0.42052 16.6794
33.8056 0.29768 18.5988
32.3891 0.28714 18.8952
33.8780 0.24447 19.4053
27.7810 0.26122 18.8326
25.6309 0.25368 18.7443
25.6629 0.19641 18.8066
20.3418 0.08919 19.8791
26.4909 0.21903 19.3944
31.2603 0.32061 18.1328
36.6099 0.33676 17.0153
27.8729 0.25620 18.6584
25.8650 0.23868 18.1422
26.5424 0.25140 19.1953
26.1724 0.18184 18.3231
26.3232 0.22012 18.7332
28.1812 0.26189 19.5021
30.5212 0.22432 19.9085
30.4004 0.20861 20.1548
25.0663 0.19796 19.9004
30.5878 0.19713 18.9240
43.0294 0.43976 17.2945
29.7707 0.19932 19.3714
22.3096 0.13889 19.7572
25.5435 0.27599 18.0740
26.8837 0.21900 19.1192
35.0597 0.26811 19.1638
23.8829 0.15332 20.3415
30.1210 0.24288 20.1039
43.9149 0.44660 17.0786
25.3196 0.15322 19.6041
31.2409 0.29620 18.6448
21.0146 0.12885 20.7744
27.6471 0.20367 18.9294
25.2923 0.14571 20.7520
26.8553 0.24022 18.9501
26.8832 0.26056 19.1078
27.6138 0.25496 19.0815
22.1322 0.14099 19.9142
27.8356 0.21534 20.5286
27.2740 0.22537 20.2213
25.7699 0.27319 18.6619
27.0343 0.24944 18.7411
23.8391 0.18295 20.3299
25.6857 0.19242 19.0898
20.7841 0.12712 19.3760
28.1447 0.23188 18.7058
30.5630 0.32326 17.9348
25.3872 0.17098 20.0266
21.4471 0.15629 20.2255
25.3428 0.19456 20.3004
23.0128 0.16297 20.4041
35.3374 0.30935 17.8349
24.1486 0.19443 19.3994
25.0008 0.17913 19.1951
28.5393 0.27274 19.2273
23.6364 0.11602 20.9545
32.2554 0.31603 18.6331
21.9969 0.12864 19.2008
24.0374 0.14805 20.7093
23.8351 0.15413 19.6828
23.6813 0.14433 19.8109
29.1384 0.29301 18.6298
27.1424 0.18866 19.3718
28.4919 0.24627 19.4419
25.1079 0.20546 19.8367
25.4085 0.24241 18.8372
23.3847 0.16254 20.8039
26.2642 0.20200 18.8137
28.1287 0.25511 19.1867
26.5294 0.18985 19.8005
31.5873 0.32764 18.4781
27.6723 0.27781 19.2146
33.6774 0.36258 17.6302
22.0714 0.14917 20.0248
30.0148 0.22380 19.9215
29.2307 0.27078 20.1325
23.7616 0.20979 18.3080
31.2048 0.27576 19.0087
19.0411 0.11561 20.2810
20.7947 0.11852 20.4466
26.0454 0.19177 19.3461
31.0258 0.26452 19.0506
23.0430 0.15811 19.4903
29.1189 0.26231 18.8323
30.5407 0.25525 18.1841
36.5506 0.34458 18.3449
25.4220 0.18491 18.7029
34.5493 0.30139 19.3148
25.2307 0.18470 20.1731
32.8732 0.34079 18.2989
28.1290 0.23339 19.1784
23.9500 0.20026 19.1355
26.8167 0.23062 18.8183
27.4328 0.25033 18.9919
30.9209 0.30313 18.3566
29.2135 0.21051 19.9148
31.6938 0.31230 17.8860
27.7853 0.21242 20.5323
24.7808 0.19845 18.9995
26.7085 0.22949 19.7589
29.2395 0.25547 19.1988
32.9501 0.37081 17.7743
33.8604 0.40370 17.5786
26.7777 0.24945 19.1144
22.4113 0.16569 19.4213
27.0249 0.22210 19.0700
21.6990 0.15666 20.5741
31.7609 0.31245 19.0697
27.2804 0.16374 20.1767
28.8774 0.32614 17.8523
23.2697 0.18498 20.6304
29.9865 0.26309 17.1239
25.1998 0.27280 19.1262
29.7688 0.28720 18.1721
25.2585 0.21681 19.4389
26.0097 0.20928 20.3145
27.6940 0.26405 19.0228
32.1442 0.35904 18.2894
26.1779 0.21483 19.4048
27.3124 0.20604 18.9884
29.3606 0.24006 19.2685
30.4729 0.34521 18.4557
27.3979 0.27733 18.9273
22.5609 0.14220 19.8487
33.5488 0.27331 18.4031
27.4108 0.27279 18.0104
26.3761 0.22677 19.2016
27.6099 0.24624 19.0277
29.8568 0.19635 20.4946
23.1062 0.12290 20.2079
27.4096 0.27018 18.8441
27.0840 0.23641 18.0176
29.1484 0.24175 19.5819
22.9641 0.12522 20.4323
27.3970 0.22983 19.6017
23.5876 0.17241 19.6902
26.2097 0.19975 19.1046
21.1918 0.14711 19.7471
26.2719 0.26212 17.7631
27.5317 0.29080 18.7430
31.0790 0.26016 19.4664
26.1909 0.17720 19.5060
27.2079 0.16752 19.2714
22.3435 0.10233 19.5247
24.9780 0.13079 20.4169
21.7612 0.13365 19.8553
31.6248 0.28594 18.7730
30.8639 0.31951 18.2407
32.2457 0.33486 18.3489
24.7449 0.16656 19.5734
22.8667 0.14860 19.1402
25.5170 0.22227 18.6165
25.5961 0.19685 20.4725
28.3370 0.31848 17.4074
31.5444 0.26778 18.9561
25.1986 0.22780 19.9594
34.3812 0.46182 16.4954
24.1701 0.16615 19.0911
24.0468 0.15844 20.8649
29.1683 0.19996 19.4232
21.6220 0.14706 19.5855
27.1023 0.20187 20.2842
24.6996 0.26587 18.9250
27.7415 0.19546 19.6659
29.2680 0.26701 18.2802
23.7527 0.18703 18.5930
31.3157 0.25232 19.6266
29.6851 0.26282 19.2425
30.7258 0.30897 18.1829
23.0002 0.14882 19.4736
22.0753 0.16127 19.2266
27.7455 0.21508 20.3764
26.6174 0.25468 19.3042
24.9954 0.20720 18.8182
33.5511 0.34267 18.1067
29.6901 0.26360 19.4496
23.4572 0.15845 17.9151
34.0590 0.30617 16.7093
25.9567 0.21733 18.8273
25.8269 0.21256 21.0021
28.3309 0.28387 19.0790
30.6547 0.32893 18.3599
28.6560 0.30300 18.3373
29.4032 0.29841 19.0924
23.8590 0.20444 20.1385
30.0352 0.25503 18.3190
29.2328 0.30744 18.2980
29.0031 0.16538 18.8523
27.9600 0.26636 18.0451
23.9166 0.17628 19.5946
33.3518 0.27737 18.0428
29.5962 0.30795 17.5733
28.4650 0.28636 18.7052
24.5079 0.17043 20.2741
21.8286 0.14758 19.0010
32.3248 0.34553 18.4607
20.3501 0.13201 19.7030
40.1956 0.39373 17.6381
33.1140 0.27633 18.9061
25.3507 0.21224 19.5788
31.9102 0.33197 17.4286
19.6744 0.08692 20.9793
30.5195 0.20278 18.9511
25.2725 0.14870 19.5865
23.5596 0.16303 18.6582
27.3011 0.22590 19.2134
24.9834 0.13547 21.0897
26.6681 0.18624 18.7646
28.0226 0.21907 18.1762
28.7064 0.33697 18.2304
37.2674 0.41007 17.5792
27.3170 0.23288 18.3676
30.1367 0.25000 18.4755
28.3332 0.30813 18.0578
27.4696 0.19908 19.4020
24.4754 0.16830 20.5571
26.0464 0.19062 19.0329
30.9097 0.33754 18.4121
28.5146 0.21219 20.5531
38.7600 0.43838 15.8097
25.1042 0.19352 21.1647
31.2775 0.36209 17.9924
29.6017 0.25679 19.2752
23.9985 0.21577 19.3643
29.8428 0.26366 18.2022
29.8053 0.30306 18.1288
26.4777 0.17124 21.4703
27.3345 0.19987 19.9643
30.4656 0.30339 18.3949
26.4486 0.16933 18.1362
26.9293 0.24414 19.2424
27.7621 0.20629 18.6833
20.1080 0.10058 20.1175
26.1355 0.21701 19.6673
25.2923 0.19297 20.2271
27.4165 0.23460 19.2253
27.0379 0.24993 19.4265
26.4371 0.23517 19.6631
24.1239 0.11229 19.3848
24.3558 0.16703 19.7095
25.8183 0.19503 19.7020
23.2079 0.21545 19.3633
31.6071 0.34924 18.1316
27.3312 0.23386 19.6313
29.9545 0.30452 18.1527
33.1014 0.25008 19.5497
27.9705 0.30871 18.2731
28.4174 0.19389 19.8461
30.3324 0.25089 18.7239
27.0819 0.26440 18.9778
25.0511 0.12720 19.5256
25.7358 0.17853 19.9826
27.1740 0.22968 18.8214
29.2992 0.22233 20.2011
27.4478 0.21242 19.1644
31.4581 0.34968 17.8314
26.8633 0.23014 19.7655
29.8254 0.26495 18.8324
29.0406 0.26428 17.6846
30.8109 0.27850 18.6514
26.2286 0.21701 20.3231
24.7986 0.21096 19.1286
22.8420 0.13583 19.9876
27.7393 0.26718 17.8937
23.2271 0.11187 19.3297
30.2061 0.22133 19.4363
32.6960 0.26869 18.8211
22.3742 0.14307 19.8390
24.0253 0.25273 19.7979
23.5981 0.13479 20.1187
28.5516 0.23426 19.7891
27.7493 0.19456 19.5914
24.9352 0.18250 19.9892
26.8242 0.18175 18.1770
25.7905 0.21421 19.0973
25.5525 0.19253 19.7983
23.5030 0.13054 19.6992
29.2581 0.29232 18.4315
25.4261 0.20008 19.6847
27.3280 0.22034 19.1722
24.3289 0.16431 18.7951
29.1707 0.28689 18.0394
27.8437 0.23974 18.4926
35.5010 0.30275 19.5393
20.7336 0.11791 20.0180
22.4551 0.15231 19.4689
31.9400 0.21984 17.9527
23.6342 0.20068 19.0538
32.0137 0.34324 18.6588
25.4032 0.17981 20.6286
22.9966 0.15921 20.5582
28.1633 0.17751 21.0624
24.6781 0.19930 19.0709
31.6332 0.26374 18.3551
33.1725 0.39231 16.6469
24.1389 0.22463 18.0334
26.4106 0.21909 20.5632
23.7446 0.14095 21.7552
28.0767 0.22702 20.2814
29.7332 0.28171 18.1457
30.8257 0.28282 18.9466
26.3211 0.20911 19.2223
28.3561 0.31745 18.7307
27.0265 0.20800 19.6866
26.9752 0.28055 18.7945
25.6734 0.22433 19.3968
26.9512 0.24864 18.9315
23.3158 0.15470 19.6622
24.5879 0.14804 20.4937
24.4291 0.19422 18.8814
26.7140 0.26323 18.4641
26.5161 0.24110 19.6939
28.3019 0.31225 18.2535
31.1681 0.31007 17.9250
29.5058 0.23186 19.6812
28.4691 0.27535 18.7429
24.5185 0.18770 20.9008
29.9895 0.24880 19.8442
25.1645 0.26792 18.2979
23.5204 0.14732 19.6293
24.2979 0.20442 19.5162
30.8493 0.25376 19.7920
22.6867 0.13684 20.3304
24.6790 0.21664 19.4446
24.5824 0.18978 19.2105
27.0380 0.30852 18.1029
27.3589 0.27498 17.7542
27.2755 0.23128 18.1205
24.0048 0.14135 18.9095
30.2454 0.28441 19.1756
22.5997 0.14216 19.9849
35.6355 0.30183 18.7045
31.4370 0.33139 18.2518
27.6311 0.21324 18.6552
25.0428 0.17963 19.5977
25.5645 0.15797 20.1410
26.4115 0.21283 19.5300
27.1648 0.21258 19.7003
24.5823 0.17244 18.9561
29.3156 0.24738 20.3128
24.8165 0.18095 20.5948
24.4545 0.23472 17.9353
28.4097 0.26086 18.4542
18.8557 0.09450 20.3495
27.6711 0.25039 19.2820
20.5722 0.13073 20.0960
39.5631 0.38121 17.0922
28.8928 0.29655 18.2706
23.5675 0.21280 19.1861
25.7264 0.23860 18.6038
23.4976 0.16547 19.4493
31.2575 0.28123 17.9547
26.1178 0.24543 18.7066
28.5466 0.24104 18.6223
28.6634 0.26981 19.5902
28.7326 0.29414 18.2245
35.0666 0.32994 17.5030
30.6281 0.31596 18.4713
29.2453 0.26212 18.1710
31.2920 0.27138 18.7822
22.8258 0.15193 18.7141
29.6576 0.27532 18.3008
29.8292 0.22187 19.4478
24.4268 0.18197 19.5796
26.7509 0.15152 20.6516
26.7851 0.19429 19.8098
22.6591 0.13047 19.1210
22.4406 0.15901 19.7736
18.6196 0.10116 20.7193
25.8893 0.17173 20.1491
24.1341 0.16366 20.1414
27.1790 0.19631 18.6526
32.3568 0.30458 17.7675
27.7659 0.22805 18.3981
27.9719 0.26540 18.4981
31.3278 0.25484 20.0289
25.2471 0.21088 20.2975
26.6675 0.20692 18.7424
19.8562 0.08390 20.5665
25.1955 0.21274 19.9204
26.7742 0.17444 19.0388
27.5294 0.26532 18.2416
28.8705 0.27737 18.2540
26.7810 0.22183 19.8590
23.7631 0.20245 19.5353
22.9143 0.20013 19.2949
18.4989 0.07591 20.3421
30.6228 0.31814 17.5956
25.2078 0.21339 19.8705
28.1532 0.22676 19.8890
32.8327 0.30582 18.7476
37.3453 0.30368 18.0738
28.6315 0.24640 17.7443
25.2204 0.19320 18.8335
24.2672 0.20470 18.6256
28.6552 0.21951 19.6197
29.6710 0.20633 19.2725
34.9597 0.28730 19.0570
29.5870 0.19585 18.7538
24.4307 0.17070 19.4924
27.6193 0.27011 18.7655
25.9649 0.24234 19.4803
26.7011 0.25175 18.3855
29.3689 0.28139 19.1646
24.2802 0.20042 19.5088
24.5997 0.15793 19.3961
27.2120 0.26705 18.4386
26.9218 0.21321 19.1986
21.8615 0.12625 19.6515
30.7936 0.24670 18.5243
29.4577 0.28991 18.3617
25.9775 0.24391 18.9564
27.4640 0.24074 19.7178
25.5748 0.23253 19.4140
24.4543 0.16519 18.3722
26.0125 0.22891 18.8855
28.3533 0.31596 18.0453
25.4367 0.17347 20.5769
24.3198 0.17581 19.8323
23.2926 0.16194 21.3451
27.9815 0.23521 19.0724
25.0025 0.16577 18.7019
21.1423 0.12345 19.5278
31.5124 0.29614 17.9670
43.6352 0.35256 17.5829
25.3791 0.20987 20.2424
20.6455 0.13268 21.7104
28.5528 0.22591 19.6223
28.4942 0.25224 18.8170
22.5567 0.13776 20.6925
24.9086 0.18285 19.1515
26.5975 0.24393 17.4997
25.4265 0.24031 18.6237
18.3746 0.08939 20.5406
24.0048 0.21457 18.8247
39.4904 0.32485 17.5185
28.3473 0.23086 19.0413
20.8655 0.11227 19.9059
35.0179 0.26884 19.7702
25.5595 0.19397 19.2053
27.1420 0.22240 19.3807
22.3115 0.16588 19.5116
22.4256 0.19495 19.6753
20.5466 0.13040 20.0581
28.5269 0.26044 18.7154
32.1370 0.32397 18.6475
25.5767 0.25850 18.5284
29.1427 0.23207 20.0136
24.2552 0.12254 19.4908
23.1819 0.16857 18.4633
28.7365 0.22718 19.5005
36.5543 0.32451 19.1034
25.7543 0.16248 19.0605
23.0468 0.14400 20.9682
27.4545 0.25120 19.5591
24.4529 0.13921 20.4522
25.9719 0.25547 18.5796
30.2223 0.32278 18.2165
30.6139 0.23969 19.4731
26.7889 0.20680 19.8442
30.5775 0.24141 19.4673
36.6182 0.35154 17.9353
27.4390 0.25310 19.9128
40.5010 0.30314 17.2477
24.9199 0.17418 18.8771
29.8092 0.28882 19.0725
27.9819 0.24815 19.3729
24.1130 0.17026 18.1580
25.7804 0.20813 19.5393
23.4355 0.15109 20.6642
23.9164 0.18376 19.6291
22.1161 0.10909 19.7959
28.3163 0.21891 17.5944
32.4560 0.32652 17.0514
24.3771 0.15288 18.2177
27.9237 0.22443 20.0991
23.0117 0.15821 19.9212
22.3987 0.15343 19.5271
26.0698 0.25648 19.1660
26.5494 0.19425 19.7863
22.7065 0.18830 18.3429
27.8624 0.29654 18.8219
28.7134 0.28195 18.6432
29.6300 0.25845 19.7327
32.0990 0.27788 18.8143
27.1330 0.26127 18.7037
29.7937 0.25811 19.1911
26.1843 0.22540 19.9950
22.7826 0.13187 19.2541
25.4186 0.21448 19.7400
27.9594 0.24549 18.1038
26.4792 0.22620 19.4650
32.1767 0.30211 19.2707
22.1662 0.17356 19.7253
26.6666 0.25331 18.7135
27.6563 0.27314 17.9709
23.6242 0.16383 20.1149
26.2703 0.21098 16.9020
24.1054 0.15460 19.0530
27.6319 0.19183 19.4681
23.5177 0.20377 20.1269
33.4681 0.25607 18.4748
26.3184 0.24659 19.3855
30.2072 0.27391 19.0801
31.6973 0.26111 20.1521
26.8848 0.21516 19.9899
29.9416 0.25230 19.3146
23.7280 0.20616 19.7492
28.8253 0.27876 18.5898
23.4668 0.12435 19.8702
30.8439 0.30939 19.0953
23.7375 0.12802 20.3236
30.1257 0.25780 19.0585
28.5802 0.30929 18.3852
28.6279 0.26825 18.2011
32.0266 0.30186 18.7281
27.6402 0.25681 19.3879
26.0354 0.21446 19.0826
28.8095 0.21632 19.3998
21.7260 0.13765 19.6414
31.8959 0.27017 18.9753
22.9775 0.15964 19.5869
24.2116 0.17919 19.3882
30.3899 0.23703 20.1299
27.3205 0.26199 19.2093
29.1586 0.31516 18.3202
28.8221 0.22214 18.9368
22.1778 0.13176 19.6822
31.3963 0.28323 18.5186
31.5025 0.37072 17.7634
34.5411 0.29658 18.6301
28.8539 0.21644 18.5343
25.3131 0.21455 19.2903
22.1725 0.14299 20.1620
29.6198 0.22420 19.7959
28.2455 0.15873 19.9985
24.2142 0.17016 20.2602
24.5181 0.18031 20.8724
28.5245 0.20611 19.4326
28.4771 0.25520 18.7032
23.8573 0.13364 20.8948
32.5880 0.32004 18.1240
27.1260 0.22477 19.1147
32.3626 0.32702 18.9864
26.1461 0.20998 18.5092
29.6065 0.28874 18.8351
34.4347 0.31373 17.6719
24.6846 0.22838 19.6567
31.6633 0.31339 18.8588
21.4782 0.14181 19.9129
38.7275 0.40029 17.2778
25.9801 0.22117 18.1645
26.3103 0.18529 19.1699
23.2307 0.15723 19.3815
30.1877 0.25269 19.2360
27.8136 0.20048 19.6743
33.8851 0.30212 17.9959
27.7001 0.24770 19.7503
30.4878 0.28901 18.4648
35.3865 0.31053 17.8289
25.9384 0.22674 19.0020
20.6972 0.16740 20.7468
25.6160 0.25083 18.1342
27.1301 0.22594 18.9366
25.0450 0.21902 18.3329
30.5308 0.26495 18.3034
32.6264 0.36208 17.3726
23.9077 0.17719 19.7819
21.3595 0.13337 19.8021
21.8313 0.17712 20.4963
30.8750 0.22410 19.6587
24.4865 0.17399 18.6679
36.2808 0.33489 18.3400
28.8432 0.27702 18.2984
35.2164 0.29624 19.9155
23.0883 0.18654 19.5339
26.6507 0.24190 19.5626
31.8821 0.25208 21.3325
31.4718 0.32258 19.1897
29.3542 0.18866 19.5429
29.1212 0.24811 18.2985
26.3062 0.26380 18.6157
27.9803 0.22598 19.4898
23.4272 0.18064 20.8019
23.8270 0.18528 20.7082
30.3601 0.31391 18.1718
32.5646 0.34115 18.3916
25.1187 0.19813 18.9117
26.8028 0.22591 19.4764
28.3309 0.28972 18.5012
30.9817 0.32265 18.7312
30.3079 0.29000 19.1722
25.7119 0.20626 20.5548
25.9926 0.16194 19.8149
25.1268 0.20004 19.0562
27.6775 0.23671 19.0636
26.0489 0.17123 19.4914
23.8907 0.17469 19.5607
24.3301 0.16248 20.3950
33.2504 0.28865 19.4877
25.8834 0.21273 20.1998
27.7367 0.23542 19.6963
23.2457 0.18435 21.0480
20.5712 0.11610 19.3011
29.1376 0.22652 19.6434
26.4313 0.21634 19.3477
25.3528 0.24954 18.4914
26.4934 0.24471 19.4650
25.4967 0.21431 18.0790
24.4764 0.26201 19.4185
33.8478 0.27882 18.5599
34.8300 0.33787 18.1116
26.0818 0.16134 19.2870
26.1071 0.23098 18.4647
25.6773 0.24167 19.7948
28.3934 0.19472 19.3391
30.2522 0.28572 18.1210
27.2421 0.27771 18.7151
31.1715 0.22998 18.8486
25.1493 0.19406 18.7380
25.8996 0.25697 19.2290
21.9543 0.13799 19.9327
25.7207 0.18006 18.5652
29.8005 0.25755 18.9058
30.1405 0.32819 18.7893
27.0635 0.24987 19.6673
28.5527 0.27296 19.3759
28.2363 0.28325 18.0603
27.6238 0.31079 18.6454
20.4451 0.11900 19.8721
22.2969 0.13074 20.0771
34.7144 0.42119 16.3691
24.9209 0.17863 19.1753
23.0891 0.16648 18.7617
24.7388 0.19310 19.9886
22.2449 0.14605 19.6597
29.3532 0.32989 17.6509
29.5371 0.30287 18.2262
21.1529 0.11068 20.2284
29.0782 0.21568 18.9574
25.2330 0.19045 19.5569
28.9775 0.20121 20.0677
29.8144 0.29270 17.9479
29.4304 0.20099 18.6569
26.6038 0.20498 18.9433
26.6304 0.22369 19.7712
28.6745 0.23172 20.0484
21.8690 0.13705 18.6159
34.8490 0.23464 20.6606
26.8531 0.28425 18.7830
40.3187 0.31496 17.9694
25.8742 0.21334 19.8240
22.7196 0.15565 19.7503
26.3417 0.26984 17.9183
30.7852 0.32070 18.6705
23.6011 0.15847 19.1259
23.9135 0.18353 19.8927
28.5990 0.22786 19.1659
22.6075 0.17805 19.4215
26.7331 0.20708 18.6380
25.2964 0.18160 18.8175
21.3340 0.11204 19.8758
26.9156 0.25030 18.8461
27.1427 0.22314 20.1321
22.6703 0.15352 19.7663
27.5766 0.20638 18.3141
23.8928 0.16832 20.2959
30.0455 0.24898 18.3001
27.8042 0.20696 19.3044
31.0331 0.27491 18.8805
25.6972 0.17244 19.5196
24.8107 0.23214 18.0682
28.9381 0.22045 19.4851
24.6932 0.14595 21.0307
24.8660 0.19382 19.4740
29.9916 0.22892 19.6975
20.4904 0.12359 18.9199
27.3323 0.22051 19.3391
28.4899 0.24461 19.2148
21.4620 0.15421 18.6475
34.0450 0.26314 18.9568
28.5585 0.24966 20.1250
27.6288 0.26478 19.3438
28.7353 0.18984 20.6239
29.3318 0.32883 17.9628
24.1122 0.18245 20.0665
25.6817 0.16835 19.3742
21.1389 0.12686 20.5727
21.9189 0.13015 19.9471
20.6477 0.12524 19.8865
21.1835 0.13714 19.0598
27.5271 0.24366 19.2002
38.2088 0.31611 17.8730
26.4389 0.23396 18.8490
31.7059 0.30826 18.2624
23.0560 0.14959 19.0931
22.4321 0.12348 19.8107
27.4651 0.24690 17.8763
24.4670 0.18775 19.0874
28.5965 0.27790 18.5164
28.1951 0.28691 18.5957
26.4165 0.19952 18.1620
25.9320 0.16385 19.2829
25.9195 0.20254 19.6219
20.8475 0.12916 19.1792
32.4368 0.29023 18.9672
23.8694 0.24501 18.2594
32.2954 0.33861 18.4114
24.1367 0.18763 20.3066
28.8189 0.32338 17.7945
24.9984 0.16888 20.1746
26.2041 0.21180 20.2669
26.5288 0.28162 17.9814
32.5645 0.21017 19.8683
25.5928 0.23859 19.5018
37.1864 0.41149 16.7915
27.2570 0.28439 18.8664
31.5110 0.24249 18.6633
24.8762 0.19653 19.6176
24.4515 0.13931 20.6254
36.9643 0.30900 18.1614
30.4015 0.26003 18.4415
28.1730 0.24041 19.1489
26.4798 0.23434 19.5162
25.6882 0.23045 18.9717
21.2698 0.13364 19.7262
32.9853 0.29475 18.2530
27.0327 0.19103 19.7942
29.2935 0.27233 19.0769
25.1265 0.20491 18.9217
28.7009 0.28718 18.4407
30.2639 0.29002 18.8456
25.4754 0.21129 18.3051
27.6193 0.26976 18.0716
32.9838 0.29884 18.0674
32.5441 0.33792 18.8018
27.1895 0.27192 18.4173
27.0479 0.25491 18.1096
34.9164 0.27013 18.8025
22.3005 0.15172 20.5426
24.1898 0.14768 20.6965
26.1098 0.24057 18.1885
34.1961 0.23591 19.0259
32.1938 0.37036 17.7950
21.6477 0.13708 19.6234
25.6439 0.18886 19.7732
30.5740 0.19151 19.0173
30.5410 0.19476 19.0549
27.6629 0.20729 18.8134
35.2655 0.33809 17.5533
31.9551 0.33218 17.7406
25.8123 0.21318 19.5207
30.6720 0.26539 18.5156
24.6584 0.18693 18.1412
24.5015 0.17904 19.1512
27.6612 0.24334 18.9552
28.5188 0.26201 18.6885
25.9566 0.19888 20.5442
23.4896 0.14997 19.5343
23.6481 0.19877 20.4039
27.4817 0.21543 18.5414
23.8362 0.16962 19.3954
26.8420 0.18455 20.3948
25.1416 0.19525 19.0640
21.6550 0.14816 19.3164
25.0721 0.23100 19.0888
28.0314 0.25380 18.9030
26.0692 0.23668 18.5113
24.7863 0.19835 19.3648
32.8411 0.34365 18.4645
31.1094 0.31866 19.5532
32.1671 0.35062 18.0981
29.6312 0.21203 18.2861
23.0272 0.15135 19.9443
28.1438 0.26474 19.2188
25.3941 0.25271 19.4520
23.7742 0.15315 21.0765
24.8576 0.19472 18.9696
26.8131 0.22895 18.6840
23.3081 0.20021 19.7886
27.8367 0.22758 19.7636
18.0760 0.09812 20.7147
24.8593 0.22648 19.0058
28.4877 0.26745 18.7344
26.2489 0.18807 18.9703
24.6177 0.18292 19.1873
30.5768 0.24703 18.8688
18.5597 0.08492 20.4566
23.4625 0.15112 20.5032


==> decile.dat <==
decile clipLimg clipLtxt clipB siglip dinov2 clone
1 0.1053 0.2806 0.1278 0.1060 2.4269 0.0022
2 0.2308 0.5022 0.2136 0.2797 0.4229 -0.0156
3 0.3503 0.7879 0.2611 0.3451 0.4796 0.0084
4 0.3839 0.9647 0.3592 0.3594 0.5334 -0.0126
5 0.4444 0.9896 0.4317 0.6197 0.5366 -0.0085
6 0.7566 0.8607 0.4069 1.2874 0.5368 -0.0135
7 0.9617 0.7429 0.4764 1.6417 0.4948 -0.0021
8 0.8172 0.7437 1.3287 1.5402 0.4156 -0.0076
9 0.2141 0.3588 4.2377 0.6032 0.3334 0.0043
10 0.1460 0.3507 4.2155 0.2748 0.2780 -0.0023


==> tailhalves.dat <==
t1 t2 g1 g2
0.7776 0.8640 1.0963 1.0420
0.9016 0.7697 0.9555 0.9433
1.0930 1.2444 0.9726 1.0445
0.6326 0.7544 0.9400 0.9909
0.8182 1.0708 0.9794 1.0022
0.8310 0.9350 0.9600 0.8797
1.0542 1.0058 0.9385 1.1119
1.2924 1.1158 0.9795 1.0228
0.6735 0.6325 1.0145 0.9873
0.9004 0.8233 1.0673 0.9244
0.6039 0.6679 1.0803 0.9839
0.7817 0.9069 1.0045 1.0984
0.8725 0.7539 1.0655 1.1432
0.9038 0.8807 0.8610 1.0239
1.3843 1.0191 1.0030 1.0378
0.5663 0.6585 0.9732 1.0588
1.6007 1.0651 1.0169 1.0949
0.8742 0.9127 0.9150 0.9567
1.6604 1.3546 1.0473 1.0620
1.0540 1.3650 0.9797 1.0299
0.8715 0.7367 0.9351 0.9580
0.7102 0.9854 0.8422 0.9269
1.2279 1.0913 0.9539 1.0547
1.0540 0.9696 1.0738 0.9385
1.8577 2.0071 0.9455 1.0007
0.6047 0.6499 0.8518 1.0374
0.7608 0.9544 1.0168 0.9371
1.0201 1.1251 1.0206 0.9258
1.2566 1.1930 1.1073 0.9495
0.6747 0.8499 0.9564 0.9274
0.7362 0.8418 0.9493 0.9226
0.9480 0.9633 0.9230 1.0368
0.7729 0.7317 0.9458 1.0681
1.1768 0.7595 0.9645 1.0345
1.1466 0.9030 1.0477 1.0645
0.9978 1.1489 1.0367 0.9542
0.8932 1.0322 0.8529 0.9885
0.8809 0.8737 0.9065 1.1198
0.5627 0.6743 1.1266 0.9863
1.0087 1.0493 0.8781 1.0222
0.9718 0.7282 0.9580 0.9282
1.2236 1.0977 0.8871 0.9698
1.3197 1.4714 0.9879 1.0382
0.6136 0.7995 0.9544 1.1064
0.9728 0.9535 0.9980 0.9952
0.7264 0.8587 0.9753 0.9826
0.6208 0.8312 1.0200 0.9405
1.4312 1.4820 0.9723 1.0044
1.1394 1.1057 1.0593 1.0279
1.3458 1.3199 1.0552 0.9241
0.7404 0.9765 0.9923 1.0587
0.9345 1.1781 1.0700 1.0516
0.9898 0.8492 0.9564 0.9606
0.5663 0.9616 1.0769 1.0260
0.9681 0.9186 1.0816 0.9773
1.0622 0.8194 1.0633 1.0032
1.3895 1.2017 0.8837 1.0897
0.8518 0.6776 0.9679 0.9536
0.9917 0.9600 0.9532 0.9735
1.0187 0.9318 1.1101 1.0627
0.7746 0.8487 1.0975 0.9184
0.6683 0.6759 1.0232 0.9051
0.7193 0.8413 1.2286 1.1217
1.7856 1.0679 1.0076 1.0866
1.2138 1.3892 0.9296 0.9434
1.0203 0.8617 1.0134 1.0011
0.6129 0.5440 0.9574 0.9518
1.4985 0.9848 1.0725 1.0212
1.0967 1.1474 1.1321 0.9875
1.0968 1.0800 0.9732 0.9666
0.7081 0.6366 0.8980 1.0397
1.1331 0.8994 1.0469 0.9869
0.7509 0.8118 0.9759 1.1061
1.1321 0.8963 1.0490 0.9260
0.6787 0.8056 0.9920 1.0028
1.4093 1.1873 0.9967 1.0334
0.9775 0.6879 0.9868 1.0627
1.2545 0.8674 0.8912 1.0744
0.5623 0.5653 1.0956 0.8490
0.9038 0.7275 0.9799 1.0949
0.9326 0.7473 1.0580 0.9348
0.8926 0.7007 0.9886 1.0230
1.1704 0.9963 0.9782 0.9819
0.6901 0.7300 1.0150 1.0040
1.4138 1.7079 1.0217 0.9113
0.9692 0.8662 0.9811 0.9577
1.0929 1.5311 1.0186 0.9134
1.0905 1.1321 1.0559 0.9426
1.2412 0.9354 0.9872 0.9059
1.0289 0.8568 1.0014 1.0000
1.1601 1.2104 1.0809 0.9323
1.1726 1.4898 0.9122 0.9307
0.3994 0.5625 0.9755 1.0022
0.9140 1.0095 0.9731 1.1054
0.5672 0.6942 0.9598 0.9745
0.7367 0.7741 1.0249 0.9359
0.8035 1.0508 0.9969 1.0266
0.9819 1.1128 0.8663 1.1388
1.3247 1.2200 1.1056 0.9527
0.8468 0.7858 0.9213 0.8881
0.5988 0.8540 0.8985 0.9693
1.2016 1.5650 0.9675 1.0465
0.6043 0.6166 0.8868 1.0281
0.5890 0.6168 0.9567 0.9186
0.6757 0.7247 0.9388 1.0402
0.6352 0.7323 0.9575 0.9491
1.0604 1.3220 0.9247 1.0397
1.5875 1.5751 1.0143 1.1172
1.4614 2.1135 1.1427 1.0532
1.0421 0.7574 0.9355 1.1529
0.3914 0.4639 1.0735 0.9112
1.0183 1.1719 1.0463 1.0727
0.9443 1.6948 1.0239 1.0151
0.5929 0.6708 1.0446 1.0151
1.3966 1.1700 0.9208 0.9331
1.1132 0.9273 1.0166 0.9020
1.0195 0.8238 0.8861 0.9484
1.5328 1.3916 1.0814 0.9792
0.8673 1.1322 1.0267 1.0008
0.8790 0.8652 0.9936 1.0728
1.0275 0.8202 0.9571 1.0579
0.6385 0.7447 0.9637 0.8664
0.7577 0.5793 0.9503 0.9620
0.7327 0.6716 1.0927 0.9140
0.8435 0.8988 1.0651 0.9785
0.4607 0.5620 1.0069 0.9467
0.5330 0.7677 0.8795 0.9430
1.4036 1.2160 1.1288 0.9858
1.2569 1.0946 1.0499 1.1231
0.7117 0.8649 1.0807 0.9373
0.7485 1.1443 1.0598 0.9364
1.3192 0.9481 0.9831 1.0386
0.9926 1.0886 1.1093 0.9935
1.7018 3.6445 0.9813 0.9421
0.7556 1.0107 0.9448 1.0212
1.4682 2.1747 1.1025 1.0361
1.4317 1.2273 0.8581 1.0236
1.0293 0.9233 0.9493 0.8778
0.8341 0.8128 0.8774 1.0092
0.8728 0.7591 1.2434 1.0974
0.7967 0.8097 0.9912 1.1052
1.1141 0.8773 1.0183 0.9970
0.7719 0.6724 0.9564 0.9698
1.1015 1.1045 0.9640 0.9973
1.3304 0.9618 1.0264 0.9310
2.0003 1.2081 1.0430 0.9006
0.8633 1.1760 1.0201 1.0071
1.2199 1.0166 0.9261 0.9803
0.9912 0.9558 0.9971 0.9485
1.1208 1.2146 1.0092 0.9440
1.7085 1.0929 1.1419 0.9808
0.4814 0.6314 0.9486 0.9828
0.9082 0.9551 0.9721 1.0240
0.7263 0.7736 1.0473 1.0894
0.8589 0.5338 1.0535 1.0291
0.6452 0.7684 1.0016 0.9329
1.1573 0.9762 0.9424 0.9061
0.6202 0.7994 1.0519 1.0153
1.0937 1.1092 1.0681 0.9518
0.6281 0.7343 1.0718 0.9019
0.9449 0.9001 1.0994 0.8397
0.5116 0.6364 1.0571 1.0266
0.5881 0.6792 0.9941 0.9146
0.9940 0.8797 1.0726 0.9141
1.3244 0.9476 0.9282 1.0516
0.6127 0.7361 0.9379 1.0441
1.6050 1.2920 1.0337 0.8626
1.0757 0.9298 0.9442 1.0436
0.7207 0.7124 1.1302 0.9621
1.1159 0.9880 0.9275 1.0870
0.5188 0.4949 0.9658 1.1060
0.5269 0.7124 0.9769 1.1499
1.0957 1.7213 1.0055 0.9772
1.3427 1.1473 0.9940 1.1031
0.8080 0.8676 1.0353 0.9193
1.2506 0.9476 1.0433 1.0168
1.2011 1.0119 0.9353 1.0271
1.1384 1.2737 1.0907 1.0691
1.1364 1.1343 0.8374 1.0543
0.8469 0.8525 0.9697 1.0004
1.0068 0.8244 1.0227 1.0348
1.1480 0.9096 0.9367 1.0936
0.7428 0.7230 1.0970 0.9413
1.3517 1.2645 0.9159 0.9777
0.8519 0.8747 0.9194 0.9968
1.8028 1.9763 1.0596 1.0000
1.4143 1.5524 0.9486 1.0134
0.6751 0.8535 1.0888 0.9215
0.8322 0.9872 0.8732 1.1104
0.6266 0.6874 0.9290 1.0912
0.8381 1.1072 1.1319 0.8644
1.2101 1.0276 0.9647 0.9107
0.8472 1.0471 1.0404 0.8825
1.0576 0.9489 1.0541 1.0575
0.9341 0.8057 1.0227 0.9446
1.3445 1.4119 1.0143 1.0087
1.4421 1.4956 0.9908 1.1217
1.3806 1.4205 1.1069 0.9984
1.3511 1.2508 1.1308 0.9510
1.1103 1.0003 0.9669 0.9659
0.5213 0.6260 1.1246 1.0289
1.0465 0.9352 0.9710 0.8157
0.7972 1.1923 0.9975 0.9898
0.6931 0.6178 0.9590 0.8361
1.2572 1.0122 0.9945 0.9723
0.8436 0.7465 1.0800 1.0247
0.8389 0.8385 1.1056 0.8398
0.5326 0.7059 1.0040 0.8318
0.5204 0.9169 1.0015 1.0410
1.0393 1.2581 0.8946 0.9347
0.7016 0.6214 1.0317 0.7737
1.5238 1.2416 0.9789 0.8982
0.9220 0.9265 1.0682 0.9255
0.6071 0.6388 1.0121 0.9447
0.9173 1.1329 1.0393 1.0789
1.3978 0.9335 1.1499 1.0305
0.5701 0.7231 0.8644 1.0487
1.0209 1.0212 1.0649 0.8995
1.1273 0.9484 0.9736 0.9104
1.0131 0.9782 0.9444 0.9824
0.4149 0.5960 0.9782 1.0182
1.1750 1.4564 1.0614 1.1881
0.7735 0.9999 0.8547 0.9663
0.7754 0.7951 1.0683 0.8913
1.0327 0.9180 1.0043 0.9888
1.3957 1.2841 1.0872 0.9038
0.5548 0.5990 0.9464 0.9020
1.1783 0.8462 1.0272 0.9957
1.4600 1.1767 0.9148 0.9572
0.5592 0.5058 0.9427 1.0549
1.2544 0.8974 1.0655 0.9957
0.8187 0.7079 1.1024 0.8410
0.7671 0.8329 0.9703 1.0443
1.2373 0.9858 1.0629 0.9754
0.8408 0.8261 0.9826 1.0793
0.7416 0.6671 1.0602 0.9839
0.8916 0.8025 0.8752 1.0808
0.7613 0.7456 1.0018 0.9063
1.1569 1.0425 0.9792 0.9257
0.9809 0.8994 0.8960 0.8613
2.2926 1.7137 1.0316 1.0317
1.0494 0.8823 0.9058 0.9517
1.3731 1.6845 0.9195 1.1271
1.6894 1.6779 1.1691 0.9554
0.8459 0.8553 1.1001 0.9485
1.0787 0.8225 0.9304 0.9433
1.3505 1.1814 1.0390 1.0509
0.9111 1.0770 1.0470 1.0187
0.6676 0.8155 1.1042 0.9481
0.9118 0.9320 1.0693 0.7990
0.9401 0.9316 1.0645 0.9349
1.0381 1.1252 1.0047 1.0791
0.6493 0.6856 1.0156 1.0953
1.1744 1.1304 1.0963 0.9385
0.7044 0.7286 0.9679 1.0311
0.5171 0.6488 0.9288 1.0250
0.5795 0.5706 1.0273 0.9553
0.6606 0.7444 1.0740 1.0741
0.7786 0.7636 1.0135 1.0276
0.9876 0.8259 1.0652 1.0742
1.4532 2.1029 1.0463 0.9227
1.1031 1.1014 0.9321 0.9799
1.0013 0.8527 0.9914 1.0473
0.8425 0.7275 1.0617 1.0745
1.0315 0.8222 0.9553 0.9941
0.7628 0.7725 0.9543 0.9027
0.7588 0.8398 0.9925 1.0045
0.8261 1.0783 1.0303 1.0326
0.7168 0.6768 0.9810 0.9931
0.9467 1.0163 0.9374 0.9849
1.5864 1.4291 1.0895 1.1051
0.8587 0.7272 0.9915 1.0778
0.6232 0.7058 1.0210 1.1639
1.8859 1.1360 1.0703 0.9599
0.8409 0.8841 0.9806 1.0227
0.9125 0.9388 1.0777 1.0637
0.5411 0.6173 1.0229 0.9476
1.9300 1.8585 1.0444 0.9067
1.2200 1.0035 1.0234 0.9476
1.0145 0.8785 1.0029 0.8713
0.9047 0.9830 1.0854 1.0341
1.4282 1.2722 1.0138 1.0591
0.5378 0.6494 0.9490 0.9602
0.8171 0.6609 1.0181 0.8502
0.7572 0.7753 0.9817 1.0281
0.7650 0.8426 0.9843 0.8818
0.8386 1.0061 1.0675 0.9748
0.7767 0.6975 1.1427 0.9662
1.1322 1.3033 0.9597 1.0859
2.5367 2.7610 0.9154 1.1144
1.2237 1.2827 0.9768 0.9426
1.3649 0.9611 0.9421 1.0262
1.1460 1.0424 0.9894 1.0690
0.8308 1.1158 0.9063 0.8307
0.8813 1.0286 0.9565 1.0554
1.2669 0.9975 1.0497 1.0516
0.8982 0.8577 1.0347 0.9510
1.1250 0.8996 1.0218 0.9028
1.0581 1.0863 1.0561 0.9510
0.8544 0.7378 0.9763 1.0286
1.1644 0.9588 0.9987 1.0981
0.7334 0.6858 0.9679 0.9671
0.5788 0.7774 0.9920 0.9586
2.4169 2.7350 1.0628 0.9902
1.0468 0.9831 1.0786 1.1140
0.8266 0.8241 1.0743 0.9248
0.8772 0.8170 0.9638 1.0387
1.0586 1.1417 0.9604 1.0571
0.7147 0.6046 0.9116 1.1594
0.7302 0.6645 1.0744 1.0232
1.2070 1.0640 0.9628 0.9935
0.8739 0.9046 0.9164 0.9724
0.7374 0.6730 1.0999 0.9836
1.0810 0.9869 0.9593 1.0249
0.8488 0.7926 0.9906 1.0135
1.0100 0.8365 1.0352 0.9706
0.9629 0.9090 0.9678 0.9299
0.8191 0.8611 1.0403 1.0322
0.6404 0.7670 0.9156 1.1026
0.8445 1.0079 0.9624 1.0926
1.5152 1.1859 1.0043 0.9976
0.9061 1.0763 1.0212 1.1126
0.6356 0.7216 1.0355 0.9901
1.2345 1.5419 1.0324 0.9738
1.6531 2.3096 0.9661 1.0100
1.3013 1.1912 1.0763 0.8634
0.8155 0.7709 0.9797 0.8798
0.9411 0.8129 1.1128 0.9734
0.7600 0.9447 0.8684 0.9824
0.8662 0.9463 0.8700 0.9045
0.6282 0.5251 0.9955 0.9329
1.0973 0.9180 0.9866 0.9135
0.8771 0.8500 1.0034 0.9364
0.7108 0.7217 1.1426 1.0191
1.1478 1.0512 0.8493 0.9130
0.4549 0.4490 0.9236 0.9295
0.5688 0.7904 0.8697 0.9943
1.4079 1.1711 1.0697 0.9844
0.9100 0.7234 1.0857 0.9802
0.5174 0.5936 1.0889 0.9410
0.4282 0.6325 1.0760 0.8964
0.8239 1.0179 1.0316 0.9122
0.7268 0.6474 0.9422 1.0309
0.7058 0.8391 0.9915 0.9827
0.5525 0.9154 0.9478 0.9851
0.9172 0.9226 1.0828 0.9850
0.4847 0.5144 0.9763 0.9730
0.6928 0.7249 0.8955 1.0786
1.8202 2.8290 1.1166 0.9571
0.6244 0.5866 1.0582 0.9824
1.0989 0.8689 0.9662 1.1106
0.7869 1.1697 0.9648 1.0829
0.9598 0.8708 0.9784 1.0018
1.9234 1.5450 1.1368 0.9518
1.1019 1.0400 1.0030 1.0089
0.9046 0.8323 1.1557 0.9268
0.6212 1.1917 0.9270 0.9306
1.1039 1.1682 0.9688 0.9549
1.1017 1.9940 1.0431 1.0115
0.4841 0.6721 0.9532 0.9521
1.0934 0.9954 1.0536 0.9700
0.6697 0.9089 1.0600 1.0623
1.0015 1.2289 0.9075 1.0600
0.7130 0.6564 1.0137 1.0084
0.7522 0.6210 0.9496 1.0092
1.5610 1.4712 1.0099 0.8985
1.1706 0.9309 0.8837 0.9584
1.3143 1.0340 0.9289 0.9930
1.1501 1.2860 0.9610 1.0209
0.6738 0.7764 1.1161 1.0079
0.4306 0.5455 0.9609 0.9611
1.2888 1.1339 1.0691 0.9296
0.6149 0.7395 1.0668 1.1280
1.0859 1.5413 1.0035 1.1228
0.4799 0.6881 1.0057 0.9440
0.6536 0.6854 1.0628 0.9718
0.7036 0.8540 1.0418 0.9184
1.1100 0.8464 1.0454 1.0318
0.9021 1.0212 0.9770 0.9758
1.4962 1.1503 0.9290 0.8137
0.5444 0.4849 0.9688 0.9725
1.1111 1.0367 1.0560 1.0249
0.3996 0.4264 0.9689 1.0697
1.1990 0.9869 0.9276 0.9345
1.2885 1.4915 0.9515 1.1199
1.1160 0.8684 0.9364 1.0215
0.8231 0.9034 0.9650 1.0668
1.6703 2.3304 1.0001 1.0435
1.6245 0.9846 1.0014 0.9594
1.0267 1.2420 1.0869 0.9200
1.5218 1.3450 1.0233 1.0418
0.6000 0.7945 0.9007 1.1634
0.7630 0.7183 0.9373 0.9751
1.1247 0.7687 1.0888 1.0459
1.1980 1.1197 0.9175 0.8769
0.5975 0.8174 0.9153 0.8969
0.6260 0.8064 1.0373 1.0333
1.1549 1.1009 1.0288 0.9094
1.2385 1.2524 1.0144 0.9712
0.9136 0.8107 0.9865 1.0433
1.2383 1.0906 0.9237 1.0765
0.9768 0.9929 1.0500 1.1021
0.7825 0.7969 1.0150 0.8582
1.3006 0.9819 0.9505 0.9281
0.9861 1.0365 0.8971 0.9805
1.1445 1.0347 1.0088 1.1905
1.0218 0.9007 0.9616 0.9301
1.3408 1.1218 1.0051 0.9418
0.6440 0.6524 0.9992 1.0007
0.7416 0.8256 0.9523 1.0883
1.1482 1.1195 1.0888 1.0390
0.8824 0.7541 0.9870 0.9170
1.1116 1.1171 0.9996 0.9317
1.2671 1.0710 0.8653 0.9258
1.3497 1.3790 0.8739 1.0493
1.1344 1.0731 0.9590 0.9795
2.0810 1.6060 0.9771 1.0495
1.2349 0.9315 1.0586 0.8719
1.2645 1.5901 0.9489 0.9653
1.1081 1.4577 1.0811 1.0455
0.5364 0.6083 0.9990 0.9460
1.3541 1.2991 0.8959 1.0155
0.6933 0.8370 1.0054 1.0682
0.7072 1.0502 0.9548 1.0251
0.7771 0.7710 0.9840 0.9665
0.9303 1.0611 0.9399 1.1536
0.3434 0.5276 1.0225 1.0364
0.8949 0.7546 0.9570 1.0973
1.0725 1.1157 1.0424 1.0261
0.9139 0.9231 1.0787 0.9791
0.8497 0.8063 1.0944 1.0675
0.8584 1.1673 0.9774 1.0843
1.0233 1.2212 0.9505 0.8405
0.9563 0.9146 1.0557 0.8921
0.7971 1.0894 1.0047 1.0142
1.2357 1.0127 0.9323 0.9208
0.4129 0.4911 0.8669 0.9037
1.3824 1.6364 0.9998 0.9673
1.2051 1.1397 1.0953 1.0387
0.6229 0.7167 1.0726 1.0731
0.6963 0.7695 1.0349 0.9495
1.2631 1.0728 1.0674 1.2250
0.8777 1.0237 1.1002 0.9387
1.2503 1.1226 1.0851 0.9733
1.4300 1.1340 1.0311 0.9319
0.5080 0.5622 1.0978 0.9838
0.7207 0.7848 1.0557 0.8947
1.0750 1.0501 1.1170 1.1077
1.4818 1.0600 1.0783 1.1053
1.3697 0.9963 0.9488 0.9160
2.2109 2.0799 0.9126 1.0114
1.0143 0.8919 0.8904 0.9386
1.0558 1.4179 1.0382 1.0208
0.9600 0.9014 0.8781 0.9564
1.2174 1.0017 1.0760 0.8852
0.5550 0.5891 0.9709 1.0029
1.9740 1.8843 0.9017 1.0455
0.6142 0.6968 0.9915 1.0160
0.9705 0.7179 1.0143 1.0195
1.3986 1.0053 1.0361 0.9924
0.8293 0.7842 0.9391 1.0160
0.9649 0.7242 0.9980 0.9196
1.0434 1.0649 1.1061 0.9704
0.5463 0.7946 0.8703 1.0727
1.3586 1.2338 0.9833 1.1392
0.6840 0.7549 1.0197 1.0035
1.5102 0.9101 0.9610 1.0879
0.8273 0.6636 1.0227 0.9365
1.7320 1.4221 0.9050 0.9638
0.8856 0.8468 1.0661 1.0439
1.1938 0.8836 1.0241 1.0543
1.2161 1.2078 1.1211 1.0323
0.9177 0.9433 1.0297 0.9200
0.9006 0.8877 1.0258 0.9050
0.7834 0.6690 1.1787 1.0881
1.2973 1.1996 0.8786 1.0103
0.9641 0.9952 0.9227 0.8540
0.4089 0.5880 0.9556 1.0409
0.8807 0.7471 1.0749 0.9826
0.6959 0.5573 1.0912 0.9880
1.5514 1.1045 0.9501 1.0110
1.2215 1.3016 0.9729 1.0645
1.4466 1.4592 1.0535 1.0268
1.4208 1.7795 0.9807 1.0538
0.9828 0.9128 0.9543 1.1040
0.7473 0.7952 1.0561 0.9852
1.8115 2.5953 1.2157 0.9830
1.2476 0.9306 1.0952 0.9519
0.6781 0.6770 1.1197 1.0198
1.7642 1.1589 0.9109 1.0129
1.3552 3.1830 1.0245 1.0886
1.0280 1.0742 1.0217 0.9953
1.1552 1.0134 0.9972 1.0380
0.4676 0.5630 0.8890 0.9675
1.6486 1.1603 1.0267 1.1172
0.8049 0.9621 1.0053 1.0192
1.5640 1.1229 1.0406 0.9892
1.1853 0.8306 1.0927 1.0763
0.3341 0.4706 0.8702 1.0837
1.6716 1.9652 0.9820 0.9846
1.0655 1.2605 1.1009 0.9197
0.6069 0.6623 1.1029 0.8685
0.7696 1.1356 1.0727 0.9703
0.9889 0.8903 1.0739 1.2011
1.1369 1.0456 0.9501 1.0552
2.4045 1.6281 0.9987 1.0672
1.0111 0.9381 0.9977 0.9870
1.1891 0.9259 0.8696 0.9352
0.6503 0.7661 0.9148 0.8786
1.0474 1.3647 0.9605 1.1176
0.7183 0.7296 1.0064 1.0405
1.8077 2.1017 1.0916 1.0205
1.0371 0.8175 1.0410 1.0263
1.2394 1.1744 0.9761 0.9272
0.9988 1.0966 0.9872 1.0237
0.7234 0.8737 1.0354 0.9870
0.5808 0.7712 1.0471 0.9487
0.7025 0.6546 0.9770 1.0272
0.9558 0.9720 1.0260 0.9928
1.1703 1.1016 1.0120 0.8823
0.9782 0.7324 1.0549 0.8632
1.1299 1.2101 1.0464 1.0720
1.3119 1.0910 1.1170 0.9728
1.1717 1.2632 0.9457 1.0382
1.4171 0.9425 1.0250 0.9185
0.6209 0.7198 1.0587 1.1165
0.6021 0.6149 1.0460 0.9385
1.2868 1.6202 0.9250 1.1257
0.6144 0.6257 0.9562 0.9490
0.6060 0.5714 0.9917 1.0230
1.1896 0.9281 1.0532 1.0701
0.8596 1.0654 1.0503 1.0438
1.2352 1.6369 1.0550 0.9918
1.0913 1.0113 1.1056 0.9289
0.6053 0.6628 1.0342 0.9815
0.7116 0.7040 1.0008 0.9109
1.0046 1.4472 0.9756 0.9725
0.9412 0.8693 1.0911 0.8260
0.8713 1.0089 1.0804 1.0213
1.3217 0.9893 1.0215 1.0345
0.7798 0.7386 0.8474 1.0569
0.7955 0.9427 0.9366 1.0253
1.0966 0.8643 0.9585 0.9655
0.6785 0.8676 0.9147 1.1550
0.6498 0.6038 0.9753 1.0076
0.6265 0.7991 0.9421 0.9629
1.5351 1.4667 0.8724 0.9773
0.7620 0.8194 1.0794 0.9365
1.0313 1.0608 0.9265 1.0015
0.9200 1.1491 1.0393 1.0037
0.8360 0.9808 0.9832 1.1145
2.0254 1.8791 0.9048 1.1247
0.9180 0.7732 0.8955 1.0810
1.1243 1.0909 0.9515 0.9729
0.9608 0.8933 1.0210 1.0629
0.8067 0.7630 1.1010 0.9388
1.0013 1.5999 1.1425 1.0408
0.9723 0.8448 1.0936 0.9743
1.8569 1.4596 0.9076 1.0274
0.5358 0.5370 0.9299 0.9763
0.7592 0.8648 1.0443 1.0566
0.9508 0.7566 0.9043 0.9866
0.7196 0.7221 1.0670 0.9689
0.8810 1.2587 0.9360 1.0139
0.9506 1.0122 1.1112 1.0352
1.2921 1.2891 1.0362 0.8727
1.1493 0.9268 1.0016 0.9522
2.3278 2.9113 0.9210 0.9691
0.9237 1.1724 1.1394 0.9479
0.9420 0.8944 0.9528 1.0294
0.5025 0.5222 0.9188 0.9626
0.9037 0.7428 0.8747 1.0374
0.6722 0.7134 0.9617 0.9749
0.4630 0.5606 1.0177 0.9602
0.6924 0.7334 0.9427 1.0115
0.4922 0.5104 0.9735 1.0611
1.6006 1.1836 0.9661 0.9755
0.5595 0.5335 1.1406 0.9536
1.2082 1.0368 1.0117 1.1672
1.0568 1.0618 0.8965 1.0355
0.9876 0.9071 0.9299 0.9817
1.1932 1.2114 1.0706 0.9492
1.1005 1.6292 1.0320 1.0193
0.6617 0.6985 0.9901 0.9267
0.5907 0.6304 0.9849 0.9258
1.6904 1.2112 0.9695 0.9901
1.4485 1.7408 0.9638 1.0968
0.4231 0.5514 0.9362 0.9477
0.8020 0.6492 1.0436 0.9954
0.7976 0.9265 1.0450 1.0049
0.6918 0.7955 1.0679 0.9672
0.6271 0.7136 1.0046 1.0839
1.0296 0.7079 1.0262 1.0084
0.8011 0.8707 1.0894 0.9482
0.4526 0.6163 1.1015 1.0461
0.7144 0.8140 0.9140 1.0173
1.0799 1.0128 1.0666 0.9232
0.4746 0.6410 0.9298 0.9118
1.1044 0.8192 1.0078 1.0935
0.8036 0.9245 1.0710 0.9438
0.9170 1.1087 1.0237 0.9103
0.8011 0.8386 1.0472 1.0411
1.6923 1.6536 1.1945 0.8894
0.7776 0.9429 0.9090 1.0490
0.6471 0.8618 0.9642 0.9967
0.7363 0.7201 1.0478 1.0799
0.3962 0.4467 0.8786 1.0736
0.5567 0.5357 0.9358 1.1922
0.9190 0.9514 0.9444 0.9794
1.3057 1.3810 0.9024 1.1270
0.8879 1.0482 0.9110 0.9348
0.8726 1.0453 0.8990 1.0559
1.2468 1.1450 0.9960 0.9836
1.2525 0.9164 1.0709 1.0213
1.3351 1.1319 1.0102 1.0462
1.2489 1.1737 0.8555 1.1217
0.8617 1.1232 1.1481 1.0726
0.7881 0.8367 1.0748 1.0319
1.3249 1.1452 1.0515 1.0090
1.0844 0.8831 0.9904 1.0860
0.7401 0.7102 1.0734 0.9853
0.3359 0.4306 0.9438 0.9533
0.5953 0.6077 0.8754 1.1478
0.8452 0.8911 1.0245 1.0246
0.4675 0.5162 1.0687 1.0498
0.9215 1.4633 0.9369 1.0127
1.1832 1.0624 1.0188 1.0696
1.0618 1.0968 0.9352 1.0606
0.3924 0.6524 0.8740 0.8720
0.8727 0.6902 1.0260 1.0098
1.1528 1.0267 1.0304 1.0630
1.1678 1.0972 0.8903 1.1409
0.5359 0.8254 1.0109 0.8697
0.7793 0.8957 1.0036 0.8847
1.2600 1.3687 0.8905 1.0474
1.0119 1.1546 0.9659 1.1427
1.3235 1.6374 1.0475 1.1437
1.0767 1.0267 0.9950 1.0052
0.7103 0.8647 0.9667 1.0251
1.4336 1.1296 1.0882 1.0895
1.4208 1.2059 0.9680 0.8729
0.6730 0.7652 1.0146 1.0263
0.6397 0.5797 0.9331 0.9774
0.7901 0.6967 0.9897 0.9121
0.6935 0.6680 1.0201 1.0303
1.3572 1.2864 1.0312 0.9070
1.0346 0.9837 0.9693 1.1159
0.8011 0.7558 0.9074 1.0556
1.2272 1.1031 0.9963 1.0030
1.0554 0.7528 0.9692 0.8687
1.0536 0.7844 0.9383 0.9262
0.8929 0.9594 1.0302 1.0116
0.6598 0.5941 0.9665 1.0784
1.0610 1.0802 1.0791 0.9302
1.0678 0.9533 1.0036 0.9973
0.8731 0.8019 0.9832 0.9722
0.5995 0.7183 1.0348 1.1420
0.5158 0.5627 0.9780 0.9967
0.9807 0.8364 0.9178 0.9165
0.6982 0.7982 0.9580 1.0233
0.7722 0.8049 1.0353 0.9388
0.5518 0.5596 1.1696 1.0263
0.4785 0.5870 1.0644 0.9031
0.5147 0.6423 1.0742 0.9859
1.1595 0.8212 1.0961 1.0309
0.6345 0.6164 1.1014 0.9296
1.2338 0.8546 0.8974 1.0211
1.1466 1.0989 0.9147 0.9713
1.2032 1.2018 1.0710 1.0757
0.9144 1.0361 1.0550 0.8971
1.0121 1.1063 0.9618 0.9271
1.4496 1.6789 1.0074 0.9705
0.7506 0.8751 1.0060 0.9329
0.7913 0.9061 1.0590 0.9492
0.7539 0.5369 1.0069 0.9513
1.1678 0.8973 1.1245 1.0411
1.1270 1.2897 0.9097 1.1839
1.1802 0.9303 0.9671 1.0285
1.0868 0.8853 0.9773 0.9695
0.4168 0.7305 1.0246 1.0373
0.6335 0.6244 1.0145 1.0021
0.5826 0.4916 1.0974 1.0803
1.1068 1.3772 0.8925 1.1352
1.9053 1.4319 0.9609 1.0779
0.9289 0.7363 1.0457 0.9308
0.9381 0.8966 1.0288 0.9233
1.5779 1.2889 1.0077 1.0758
0.9823 1.0116 0.9298 0.9571
0.8779 1.3666 0.9267 0.9532
0.8740 0.8948 1.1515 0.9918
1.2216 1.3023 0.9454 0.9214
1.1571 1.0149 1.0406 0.9269
0.5092 0.6116 1.0452 1.0926
1.0217 0.9881 0.9114 1.1516
1.0881 1.3202 0.9802 0.9160
0.5176 0.5757 0.9705 1.0903
0.9248 1.0578 0.8557 1.0073
0.9436 0.7357 0.9742 0.9577
0.9269 1.0711 1.0099 1.0312
0.8019 0.7596 0.9264 0.9039
0.5473 0.7376 1.0084 1.0538
1.2740 1.2854 0.9272 1.1157
1.1914 1.1397 0.9706 0.8638
1.4982 1.4990 1.0397 0.9175
0.8061 0.8061 0.9674 1.0704
1.0584 1.0170 0.9724 0.9875
1.0185 0.9650 1.1249 0.9765
0.9318 1.0731 1.1174 1.0729
0.9000 0.8986 0.9670 1.0154
0.5961 0.8999 1.2378 0.8689
1.1693 1.0709 1.1865 0.9681
1.3900 1.1348 1.0694 0.9326
1.1487 1.3360 1.1280 0.9374
0.8499 0.9523 0.9784 0.9888
1.2900 1.0872 1.0658 0.8709
1.0841 1.3404 1.0298 0.9158
1.2787 1.0345 0.8246 0.9738
0.6007 0.6973 1.0255 1.0118
0.7397 0.7308 0.9883 0.9867
0.7531 0.8065 0.8969 0.9558
1.1446 1.0150 1.1831 1.1126
0.7947 1.3371 0.9871 1.0294
1.7145 1.5815 0.9694 1.0280
0.7704 0.7822 1.1038 1.0393
0.8625 1.1559 0.9939 0.9969
0.6024 0.7436 0.9765 1.0846
1.0239 0.6318 1.0629 1.0652
1.5613 0.8473 1.0426 0.8302
1.3777 1.3982 0.9096 0.9136
0.7660 0.6697 1.0320 1.0237
1.0304 1.0275 0.9471 1.0651
1.1885 0.9459 1.0189 1.1063
0.8288 0.9779 0.9806 1.0599
1.0640 1.0112 1.0829 1.0005
0.7332 0.9866 1.0492 0.9650
1.0638 1.1014 1.0916 0.9227
0.8573 0.9890 1.1267 1.0277
0.7742 0.9036 1.0270 0.9600
0.7989 0.8063 0.9517 1.0840
0.4992 0.5365 0.8835 1.1190
0.9020 0.7398 1.0371 1.1408
1.0649 0.9095 1.0316 1.0532
0.9031 1.1408 0.9841 0.9073
0.8864 0.9823 0.9518 1.0165
1.3034 1.2519 0.9665 0.9908
0.8569 0.9941 1.0571 0.9263
0.8694 0.9708 0.9776 0.9573
0.7341 0.7970 0.9702 1.0261
1.2519 1.0573 1.1436 1.0443
0.8241 0.8006 1.0169 1.0485
1.2943 1.3407 0.9954 1.0986
1.2497 1.1931 0.9714 1.0073
0.9489 0.9970 1.0467 1.0759
1.1671 1.1747 1.1989 0.9312
1.4263 1.0918 1.0612 1.0617
1.3700 1.8799 1.0524 0.9007
1.5329 1.3575 1.0789 0.9558
1.2684 0.7374 0.9961 0.9993
0.8328 0.8865 0.9767 1.0907
0.8669 0.9954 1.0748 1.0704
0.6353 0.6468 0.9715 1.0355
0.8399 0.9713 0.9866 0.9152
1.3858 1.1230 0.8465 1.0158
0.8068 0.9148 0.9808 0.9651
1.1302 1.0451 1.0040 0.9612
0.7906 1.0090 1.1250 1.0200
0.9256 0.9153 1.0348 1.1233
0.9160 1.1158 1.0375 0.9871
1.0479 1.5581 1.0261 1.0487
1.4089 0.9244 1.0857 0.8745
0.9392 0.8818 0.9948 0.7799
1.0721 1.1321 0.9972 0.8972
1.0839 1.1436 1.0489 0.9306
1.8408 2.3985 1.0428 1.0105
0.7324 0.9361 0.9346 0.8981
0.7527 0.8526 0.9374 0.9966
1.6138 1.5130 0.9176 1.0270
1.1187 1.0987 1.0718 0.8669
0.9944 0.9990 1.0308 0.9632
0.5726 0.7054 0.9335 1.0625
1.6573 1.3642 0.9812 1.0304
1.0854 0.9483 1.0271 1.0248
1.0941 1.2749 0.9724 1.0509
0.5778 0.7290 1.2359 1.1146
0.6551 0.5927 1.0272 0.9702
0.7307 0.6850 1.0156 1.0454
1.9821 2.7703 1.0234 0.9755
0.5019 0.7327 0.8866 0.9505
1.4815 1.0074 1.0441 1.0600
1.1583 0.9317 0.8897 0.9851
0.4962 0.6317 0.9571 0.9431
0.8776 0.8390 1.0015 1.0400
0.6600 0.7554 1.0560 0.9652
1.5767 1.5569 1.0816 1.0324
1.2448 0.9871 0.9979 0.9767
0.9661 1.1046 0.9857 1.0075
0.9784 1.8440 0.9820 1.0995
0.9936 0.9542 1.0109 1.1264
1.1204 0.9733 1.0307 0.8560
1.1918 1.6932 1.0155 0.9751

